The relation between the radio emission of the core and host galaxy properties in Fanaroff-Riley type II radio galaxies

We study the radio power of the core and its relation to the optical properties of the host galaxy in samples of high excitation (HERG) and low excitation (LERG) Fanaroff-Riley type II (FRII) radio galaxies. The radio galaxy sample is divided into two groups of core/non-core FRII, based on the existence of strong, weak or lack of single radio core component. We show that FRII LERGs with radio emission of the core have significantly higher [O III] line luminosities compared to the non-core LERG FRIIs. There is no significant difference between the hosts of the core and non-core FRIIs of LERG type in galaxy sizes, concentration indices, star formation rates, 4000-\AA\ break strengths, colours, black hole masses and black hole to stellar masses. We show that the results are not biased by the stellar masses, redshifts and angular sizes of the radio galaxies. We argue that the detection of higher [O III] luminosities in the core FRIIs may indicate the presence of higher amounts of gas, very close to the AGN nucleus in the core FRIIs compared to the non-core FRIIs or may result from the interaction of the radio jets with this gas. The core and non-core FRIIs of the HERG type show no significant differences perhaps due to our small sample size. The effect of relativistic beaming on the radio luminosities and the contribution of restating AGN activity have also been considered.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

